Why is the Milky Way X-factor Constant?

The CO-H2 conversion factor (Xco; otherwise known as the X-factor) is observed to be remarkably constant in the Milky Way and in the Local Group (aside from the SMC). To date, our understanding of why Xco should be so constant remains poor. Using a combination of extremely high resolution (~ 1 pc) galaxy evolution simulations and molecular line radiative transfer calculations, we suggest that Xco displays a narrow range of values in the Galaxy due to the fact that molecular clouds share very similar physical properties. In our models, this is itself a consequence of stellar feedback competing against gravitational collapse. GMCs whose lifetimes are regulated by radiative feedback show a narrow range of surface densities, temperatures and velocity dispersions with values comparable to those seen in the Milky Way. As a result, the X-factors from these clouds show reasonable correspondence with observed data from the Local Group, and a relatively narrow range. On the other hand, feedback-free clouds collapse to surface densities that are larger than those seen in the Galaxy, and hence result in X-factors that are systematically too large compared to the Milky Way's. We conclude that radiative feedback within GMCs can generate cloud properties similar to those observed in the Galaxy, and hence a roughly constant Milky Way X-factor in normal, quiescent clouds.

==> response.txt <==
To the Editor:

We thank the referee for a timely and positive report, and apologise
for the poor quality of the text in caption. 

We have tracked this down to a LaTeX compilation, and have fixed this
in this submission.

-desika


